EPIC Simulations of Neptune's Dark Spots Using an Active Cloud Microphysical Model

The Great Dark Spot (GDS-89) observed by Voyager 2 was the first of several large-scale vortices observed on Neptune, the most recent of which was observed in 2018 in the northern hemisphere (NDS-2018). Ongoing observations of these features are constraining cloud formation, drift, shape oscillations, and other dynamic properties. In order to effectively model these characteristics, an explicit calculation of methane cloud microphysics is needed. Using an updated version of the Explicit Planetary Isentropic Coordinate General Circulation Model (EPIC GCM) and its active cloud microphysics module to account for the condensation of methane, we investigate the evolution of large scale vortices on Neptune. We model the effect of methane deep abundance and cloud formation on vortex stability and dynamics. In our simulations, the vortex shows a sharp contrast in methane vapor density inside compared to outside the vortex. Methane vapor column density is analogous to optical depth and provides a more consistent tracer to track the vortex, so we use that variable over potential vorticity. We match the meridional drift rate of the GDS and gain an initial insight into the evolution of vortices in the northern hemisphere, such as the NDS-2018.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
